Electron correlation effects on the $g$ factor of lithiumlike ions

We present the systematic QED treatment of the electron correlation effects on the $g$ factor of lithiumlike ions for the wide range of nuclear charge number $Z= 14$ -- $82$. The one- and two-photon exchange corrections are evaluated rigorously within the QED formalism. The electron-correlation contributions of the third and higher orders are accounted for within the Breit approximation employing the recursive perturbation theory. The calculations are performed in the framework of the extended Furry picture, i.e., with inclusion of the effective local screening potential in the zeroth-order approximation. In comparison to the previous theoretical calculations, the accuracy of the interelectronic-interaction contributions to the bound electron $g$ factor in lithiumlike ions is substantially improved.

==> to-do.txt <==

- ссылки
+ Appendix
+ Tables
+ Figures
+ uncertainty
+ sum_i U(i)
+ [+-]
+ DFT / x_a

Data
- isotopes (209)
- nuclear size

